Piecewise Polynomial Regression of Tame Functions via Integer Programming

Tame functions are a class of nonsmooth, nonconvex functions, which feature in a wide range of applications: functions encountered in the training of deep neural networks with all common activations, value functions of mixed-integer programs, or wave functions of small molecules. We consider approximating tame functions with piecewise polynomial functions. We bound the quality of approximation of a tame function by a piecewise polynomial function with a given number of segments on any full-dimensional cube. We also present the first mixed-integer programming formulation of piecewise polynomial regression. Together, these can be used to estimate tame functions. We demonstrate promising computational results.

==> figures/Manifest.toml <==
# This file is machine-generated - editing it directly is not advised

julia_version = "1.9.4"
manifest_format = "2.0"
project_hash = "37cb2dfec8a1eff2f4c941bd76a06eed5e3224c7"

[[deps.AMD]]
deps = ["LinearAlgebra", "SparseArrays", "SuiteSparse_jll"]
git-tree-sha1 = "45a1272e3f809d36431e57ab22703c6896b8908f"
uuid = "14f7f29c-3bd6-536c-9a0b-7339e30b5a3e"
version = "0.5.3"

[[deps.AbstractLattices]]
git-tree-sha1 = "222ee9e50b98f51b5d78feb93dd928880df35f06"
uuid = "398f06c4-4d28-53ec-89ca-5b2656b7603d"
version = "0.3.0"

[[deps.AbstractTrees]]
git-tree-sha1 = "faa260e4cb5aba097a73fab382dd4b5819d8ec8c"
uuid = "1520ce14-60c1-5f80-bbc7-55ef81b5835c"
version = "0.4.4"

[[deps.Adapt]]
deps = ["LinearAlgebra", "Requires"]
git-tree-sha1 = "02f731463748db57cc2ebfbd9fbc9ce8280d3433"
uuid = "79e6a3ab-5dfb-504d-930d-738a2a938a0e"
version = "3.7.1"
weakdeps = ["StaticArrays"]

    [deps.Adapt.extensions]
    AdaptStaticArraysExt = "StaticArrays"

[[deps.Arb_jll]]
deps = ["Artifacts", "FLINT_jll", "GMP_jll", "JLLWrappers", "Libdl", "MPFR_jll", "Pkg"]
git-tree-sha1 = "a564158702b6a4d1fb53c3fa399e891d7599afa0"
uuid = "d9960996-1013-53c9-9ba4-74a4155039c3"
version = "200.2300.0+0"

[[deps.Arblib]]
deps = ["Arb_jll", "FLINT_jll", "LinearAlgebra", "Random", "Serialization", "SpecialFunctions", "Test"]
git-tree-sha1 = "a0758d6ca9a23eda644aa39c68a9a699fb84b3be"
uuid = "fb37089c-8514-4489-9461-98f9c8763369"
version = "0.8.1"

[[deps.ArgCheck]]
git-tree-sha1 = "a3a402a35a2f7e0b87828ccabbd5ebfbebe356b4"
uuid = "dce04be8-c92d-5529-be00-80e4d2c0e197"
version = "2.3.0"

[[deps.ArgTools]]
uuid = "0dad84c5-d112-42e6-8d28-ef12dabb789f"
version = "1.1.1"

[[deps.ArrayInterface]]
deps = ["Adapt", "LinearAlgebra", "Requires", "SparseArrays", "SuiteSparse"]
git-tree-sha1 = "247efbccf92448be332d154d6ca56b9fcdd93c31"
uuid = "4fba245c-0d91-5ea0-9b3e-6abc04ee57a9"
version = "7.6.1"

    [deps.ArrayInterface.extensions]
    ArrayInterfaceBandedMatricesExt = "BandedMatrices"
    ArrayInterfaceBlockBandedMatricesExt = "BlockBandedMatrices"
    ArrayInterfaceCUDAExt = "CUDA"
    ArrayInterfaceGPUArraysCoreExt = "GPUArraysCore"
    ArrayInterfaceStaticArraysCoreExt = "StaticArraysCore"
    ArrayInterfaceTrackerExt = "Tracker"

    [deps.ArrayInterface.weakdeps]
    BandedMatrices = "aae01518-5342-5314-be14-df237901396f"
    BlockBandedMatrices = "ffab5731-97b5-5995-9138-79e8c1846df0"
    CUDA = "052768ef-5323-5732-b1bb-66c8b64840ba"
    GPUArraysCore = "46192b85-c4d5-4398-a991-12ede77f4527"
    StaticArraysCore = "1e83bf80-4336-4d27-bf5d-d5a4f845583c"
    Tracker = "9f7883ad-71c0-57eb-9f7f-b5c9e6d3789c"

[[deps.Artifacts]]
uuid = "56f22d72-fd6d-98f1-02f0-08ddc0907c33"

[[deps.Base64]]
uuid = "2a0f44e3-6c83-55bd-87e4-b1978d98bd5f"

[[deps.BenchmarkTools]]
deps = ["JSON", "Logging", "Printf", "Profile", "Statistics", "UUIDs"]
git-tree-sha1 = "f1f03a9fa24271160ed7e73051fba3c1a759b53f"
uuid = "6e4b80f9-dd63-53aa-95a3-0cdb28fa8baf"
version = "1.4.0"

[[deps.Bessels]]
git-tree-sha1 = "4435559dc39793d53a9e3d278e185e920b4619ef"
uuid = "0e736298-9ec6-45e8-9647-e4fc86a2fe38"
version = "0.2.8"

[[deps.BitTwiddlingConvenienceFunctions]]
deps = ["Static"]
git-tree-sha1 = "0c5f81f47bbbcf4aea7b2959135713459170798b"
uuid = "62783981-4cbd-42fc-bca8-16325de8dc4b"
version = "0.1.5"

[[deps.Bzip2_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "19a35467a82e236ff51bc17a3a44b69ef35185a2"
uuid = "6e34b625-4abd-537c-b88f-471c36dfa7a0"
version = "1.0.8+0"

[[deps.CPUSummary]]
deps = ["CpuId", "IfElse", "PrecompileTools", "Static"]
git-tree-sha1 = "601f7e7b3d36f18790e2caf83a882d88e9b71ff1"
uuid = "2a0fbf3d-bb9c-48f3-b0a9-814d99fd7ab9"
version = "0.2.4"

[[deps.CRlibm]]
deps = ["CRlibm_jll"]
git-tree-sha1 = "32abd86e3c2025db5172aa182b982debed519834"
uuid = "96374032-68de-5a5b-8d9e-752f78720389"
version = "1.0.1"

[[deps.CRlibm_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "e329286945d0cfc04456972ea732551869af1cfc"
uuid = "4e9b3aee-d8a1-5a3d-ad8b-7d824db253f0"
version = "1.0.1+0"

[[deps.Calculus]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "f641eb0a4f00c343bbc32346e1217b86f3ce9dad"
uuid = "49dc2e85-a5d0-5ad3-a950-438e2897f1b9"
version = "0.5.1"

[[deps.ChainRulesCore]]
deps = ["Compat", "LinearAlgebra"]
git-tree-sha1 = "e0af648f0692ec1691b5d094b8724ba1346281cf"
uuid = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
version = "1.18.0"
weakdeps = ["SparseArrays"]

    [deps.ChainRulesCore.extensions]
    ChainRulesCoreSparseArraysExt = "SparseArrays"

[[deps.CircularArrays]]
deps = ["OffsetArrays"]
git-tree-sha1 = "3f7b8a37359ae592cfa7aca7f811da045deff222"
uuid = "7a955b69-7140-5f4e-a0ed-f168c5e2e749"
version = "1.3.3"

[[deps.CloseOpenIntervals]]
deps = ["Static", "StaticArrayInterface"]
git-tree-sha1 = "70232f82ffaab9dc52585e0dd043b5e0c6b714f1"
uuid = "fb6a15b2-703c-40df-9091-08a04967cfa9"
version = "0.1.12"

[[deps.CodecBzip2]]
deps = ["Bzip2_jll", "Libdl", "TranscodingStreams"]
git-tree-sha1 = "2e62a725210ce3c3c2e1a3080190e7ca491f18d7"
uuid = "523fee87-0ab8-5b00-afb7-3ecf72e48cfd"
version = "0.7.2"

[[deps.CodecZlib]]
deps = ["TranscodingStreams", "Zlib_jll"]
git-tree-sha1 = "cd67fc487743b2f0fd4380d4cbd3a24660d0eec8"
uuid = "944b1d66-785c-5afd-91f1-9de20f533193"
version = "0.7.3"

[[deps.ColorTypes]]
deps = ["FixedPointNumbers", "Random"]
git-tree-sha1 = "eb7f0f8307f71fac7c606984ea5fb2817275d6e4"
uuid = "3da002f7-5984-5a60-b8a6-cbb66c0b333f"
version = "0.11.4"

[[deps.Colors]]
deps = ["ColorTypes", "FixedPointNumbers", "Reexport"]
git-tree-sha1 = "fc08e5930ee9a4e03f84bfb5211cb54e7769758a"
uuid = "5ae59095-9a9b-59fe-a467-6f913c188581"
version = "0.12.10"

[[deps.Combinatorics]]
git-tree-sha1 = "08c8b6831dc00bfea825826be0bc8336fc369860"
uuid = "861a8166-3701-5b0c-9a16-15d98fcdc6aa"
version = "1.0.2"

[[deps.CommonSolve]]
git-tree-sha1 = "0eee5eb66b1cf62cd6ad1b460238e60e4b09400c"
uuid = "38540f10-b2f7-11e9-35d8-d573e4eb0ff2"
version = "0.2.4"

[[deps.CommonSubexpressions]]
deps = ["MacroTools", "Test"]
git-tree-sha1 = "7b8a93dba8af7e3b42fecabf646260105ac373f7"
uuid = "bbf7d656-a473-5ed7-a52c-81e309532950"
version = "0.3.0"

[[deps.Compat]]
deps = ["UUIDs"]
git-tree-sha1 = "886826d76ea9e72b35fcd000e535588f7b60f21d"
uuid = "34da2185-b29b-5c13-b0c7-acf172513d20"
version = "4.10.1"
weakdeps = ["Dates", "LinearAlgebra"]

    [deps.Compat.extensions]
    CompatLinearAlgebraExt = "LinearAlgebra"

[[deps.CompilerSupportLibraries_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "e66e0078-7015-5450-92f7-15fbd957f2ae"
version = "1.0.5+0"

[[deps.ConstructionBase]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "c53fc348ca4d40d7b371e71fd52251839080cbc9"
uuid = "187b0558-2788-49d3-abe0-74a17ed4e7c9"
version = "1.5.4"

    [deps.ConstructionBase.extensions]
    ConstructionBaseIntervalSetsExt = "IntervalSets"
    ConstructionBaseStaticArraysExt = "StaticArrays"

    [deps.ConstructionBase.weakdeps]
    IntervalSets = "8197267c-284f-5f27-9208-e0e47529a953"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"

[[deps.Contour]]
git-tree-sha1 = "d05d9e7b7aedff4e5b51a029dced05cfb6125781"
uuid = "d38c429a-6771-53c6-b99e-75d170b6e991"
version = "0.6.2"

[[deps.CpuId]]
deps = ["Markdown"]
git-tree-sha1 = "fcbb72b032692610bfbdb15018ac16a36cf2e406"
uuid = "adafc99b-e345-5852-983c-f28acb93d879"
version = "0.3.1"

[[deps.Crayons]]
git-tree-sha1 = "249fe38abf76d48563e2f4556bebd215aa317e15"
uuid = "a8cc5b0e-0ffa-5ad4-8c14-923d3ee1735f"
version = "4.1.1"

[[deps.DataAPI]]
git-tree-sha1 = "8da84edb865b0b5b0100c0666a9bc9a0b71c553c"
uuid = "9a962f9c-6df0-11e9-0e5d-c546b8b5ee8a"
version = "1.15.0"

[[deps.DataStructures]]
deps = ["Compat", "InteractiveUtils", "OrderedCollections"]
git-tree-sha1 = "3dbd312d370723b6bb43ba9d02fc36abade4518d"
uuid = "864edb3b-99cc-5e75-8d2d-829cb0a9cfe8"
version = "0.18.15"

[[deps.DataValueInterfaces]]
git-tree-sha1 = "bfc1187b79289637fa0ef6d4436ebdfe6905cbd6"
uuid = "e2d170a0-9d28-54be-80f0-106bbe20a464"
version = "1.0.0"

[[deps.Dates]]
deps = ["Printf"]
uuid = "ade2ca70-3891-5945-98fb-dc099432e06a"

[[deps.DefaultApplication]]
deps = ["InteractiveUtils"]
git-tree-sha1 = "c0dfa5a35710a193d83f03124356eef3386688fc"
uuid = "3f0dd361-4fe0-5fc6-8523-80b14ec94d85"
version = "1.1.0"

[[deps.DelimitedFiles]]
deps = ["Mmap"]
git-tree-sha1 = "9e2f36d3c96a820c678f2f1f1782582fcf685bae"
uuid = "8bb1440f-4735-579b-a4ab-409b98df4dab"
version = "1.9.1"

[[deps.DiffResults]]
deps = ["StaticArraysCore"]
git-tree-sha1 = "782dd5f4561f5d267313f23853baaaa4c52ea621"
uuid = "163ba53b-c6d8-5494-b064-1a9d43ac40c5"
version = "1.1.0"

[[deps.DiffRules]]
deps = ["IrrationalConstants", "LogExpFunctions", "NaNMath", "Random", "SpecialFunctions"]
git-tree-sha1 = "23163d55f885173722d1e4cf0f6110cdbaf7e272"
uuid = "b552c78f-8df3-52c6-915a-8e097449b14b"
version = "1.15.1"

[[deps.Distances]]
deps = ["LinearAlgebra", "Statistics", "StatsAPI"]
git-tree-sha1 = "66c4c81f259586e8f002eacebc177e1fb06363b0"
uuid = "b4f34e82-e78d-54a5-968a-f98e89d6e8f7"
version = "0.10.11"
weakdeps = ["ChainRulesCore", "SparseArrays"]

    [deps.Distances.extensions]
    DistancesChainRulesCoreExt = "ChainRulesCore"
    DistancesSparseArraysExt = "SparseArrays"

[[deps.Distributed]]
deps = ["Random", "Serialization", "Sockets"]
uuid = "8ba89e20-285c-5b6f-9357-94700520ee1b"

[[deps.Distributions]]
deps = ["FillArrays", "LinearAlgebra", "PDMats", "Printf", "QuadGK", "Random", "SpecialFunctions", "Statistics", "StatsAPI", "StatsBase", "StatsFuns"]
git-tree-sha1 = "9242eec9b7e2e14f9952e8ea1c7e31a50501d587"
uuid = "31c24e10-a181-5473-b8eb-7969acd0382f"
version = "0.25.104"

    [deps.Distributions.extensions]
    DistributionsChainRulesCoreExt = "ChainRulesCore"
    DistributionsDensityInterfaceExt = "DensityInterface"
    DistributionsTestExt = "Test"

    [deps.Distributions.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    DensityInterface = "b429d917-457f-4dbc-8f4c-0cc954292b1d"
    Test = "8dfed614-e22c-5e08-85e1-65c5234f0b40"

[[deps.DocStringExtensions]]
deps = ["LibGit2"]
git-tree-sha1 = "2fb1e02f2b635d0845df5d7c167fec4dd739b00d"
uuid = "ffbed154-4ef7-542d-bbb7-c09d3a79fcae"
version = "0.9.3"

[[deps.Downloads]]
deps = ["ArgTools", "FileWatching", "LibCURL", "NetworkOptions"]
uuid = "f43a241f-c20a-4ad4-852c-f6b1247861c6"
version = "1.6.0"

[[deps.DualNumbers]]
deps = ["Calculus", "NaNMath", "SpecialFunctions"]
git-tree-sha1 = "5837a837389fccf076445fce071c8ddaea35a566"
uuid = "fa6b7ba4-c1ee-5f82-b5fc-ecf0adba8f74"
version = "0.6.8"

[[deps.DynamicPolynomials]]
deps = ["Future", "LinearAlgebra", "MultivariatePolynomials", "MutableArithmetics", "Pkg", "Reexport", "Test"]
git-tree-sha1 = "fea68c84ba262b121754539e6ea0546146515d4f"
uuid = "7c1d4256-1411-5781-91ec-d7bc3513ac07"
version = "0.5.3"

[[deps.ElasticArrays]]
deps = ["Adapt"]
git-tree-sha1 = "e1c40d78de68e9a2be565f0202693a158ec9ad85"
uuid = "fdbdab4c-e67f-52f5-8c3f-e7b388dad3d4"
version = "1.2.11"

[[deps.EnumX]]
git-tree-sha1 = "bdb1942cd4c45e3c678fd11569d5cccd80976237"
uuid = "4e289a0a-7415-4d19-859d-a7e5c4648b56"
version = "1.0.4"

[[deps.ErrorfreeArithmetic]]
git-tree-sha1 = "d6863c556f1142a061532e79f611aa46be201686"
uuid = "90fa49ef-747e-5e6f-a989-263ba693cf1a"
version = "0.5.2"

[[deps.ExprTools]]
git-tree-sha1 = "27415f162e6028e81c72b82ef756bf321213b6ec"
uuid = "e2ba6199-217a-4e67-a87a-7c52f15ade04"
version = "0.1.10"

[[deps.FLINT_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPFR_jll", "OpenBLAS32_jll"]
git-tree-sha1 = "5c9a3c03282df69a9108d67978d193a2b881f476"
uuid = "e134572f-a0d5-539d-bddf-3cad8db41a82"
version = "200.900.7+0"

[[deps.FastClosures]]
git-tree-sha1 = "acebe244d53ee1b461970f8910c235b259e772ef"
uuid = "9aa1b823-49e4-5ca5-8b0f-3971ec8bab6a"
version = "0.3.2"

[[deps.FastRounding]]
deps = ["ErrorfreeArithmetic", "LinearAlgebra"]
git-tree-sha1 = "6344aa18f654196be82e62816935225b3b9abe44"
uuid = "fa42c844-2597-5d31-933b-ebd51ab2693f"
version = "0.3.1"

[[deps.FileWatching]]
uuid = "7b1f6079-737a-58dc-b8bc-7a2ca5c1b5ee"

[[deps.FillArrays]]
deps = ["LinearAlgebra", "Random"]
git-tree-sha1 = "5b93957f6dcd33fc343044af3d48c215be2562f1"
uuid = "1a297f60-69ca-5386-bcde-b61e274b549b"
version = "1.9.3"
weakdeps = ["PDMats", "SparseArrays", "Statistics"]

    [deps.FillArrays.extensions]
    FillArraysPDMatsExt = "PDMats"
    FillArraysSparseArraysExt = "SparseArrays"
    FillArraysStatisticsExt = "Statistics"

[[deps.FiniteDiff]]
deps = ["ArrayInterface", "LinearAlgebra", "Requires", "Setfield", "SparseArrays"]
git-tree-sha1 = "c6e4a1fbe73b31a3dea94b1da449503b8830c306"
uuid = "6a86dc24-6348-571c-b903-95158fe2bd41"
version = "2.21.1"

    [deps.FiniteDiff.extensions]
    FiniteDiffBandedMatricesExt = "BandedMatrices"
    FiniteDiffBlockBandedMatricesExt = "BlockBandedMatrices"
    FiniteDiffStaticArraysExt = "StaticArrays"

    [deps.FiniteDiff.weakdeps]
    BandedMatrices = "aae01518-5342-5314-be14-df237901396f"
    BlockBandedMatrices = "ffab5731-97b5-5995-9138-79e8c1846df0"
    StaticArrays = "90137ffa-7385-5640-81b9-e52037218182"

[[deps.FixedPointNumbers]]
deps = ["Statistics"]
git-tree-sha1 = "335bfdceacc84c5cdf16aadc768aa5ddfc5383cc"
uuid = "53c48c17-4a7d-5ca2-90c5-79b7896eea93"
version = "0.8.4"

[[deps.ForwardDiff]]
deps = ["CommonSubexpressions", "DiffResults", "DiffRules", "LinearAlgebra", "LogExpFunctions", "NaNMath", "Preferences", "Printf", "Random", "SpecialFunctions"]
git-tree-sha1 = "cf0fe81336da9fb90944683b8c41984b08793dad"
uuid = "f6369f11-7733-5829-9624-2563aa707210"
version = "0.10.36"
weakdeps = ["StaticArrays"]

    [deps.ForwardDiff.extensions]
    ForwardDiffStaticArraysExt = "StaticArrays"

[[deps.Future]]
deps = ["Random"]
uuid = "9fa8497b-333b-5362-9e8d-4d0656e87820"

[[deps.GLPK]]
deps = ["GLPK_jll", "MathOptInterface"]
git-tree-sha1 = "e37c68890d71c2e6555d3689a5d5fc75b35990ef"
uuid = "60bf3e95-4087-53dc-ae20-288a0d20c6a6"
version = "1.1.3"

[[deps.GLPK_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "fe68622f32828aa92275895fdb324a85894a5b1b"
uuid = "e8aa6df9-e6ca-548a-97ff-1f85fc5b8b98"
version = "5.0.1+0"

[[deps.GMP_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "781609d7-10c4-51f6-84f2-b8444358ff6d"
version = "6.2.1+2"

[[deps.GPUArraysCore]]
deps = ["Adapt"]
git-tree-sha1 = "2d6ca471a6c7b536127afccfa7564b5b39227fe0"
uuid = "46192b85-c4d5-4398-a991-12ede77f4527"
version = "0.1.5"

[[deps.HomotopyContinuation]]
deps = ["Arblib", "DelimitedFiles", "DynamicPolynomials", "ElasticArrays", "FiniteDiff", "IntervalTrees", "LRUCache", "LinearAlgebra", "LoopVectorization", "MixedSubdivisions", "MultivariatePolynomials", "Parameters", "PrettyTables", "Printf", "ProgressMeter", "ProjectiveVectors", "Random", "Reexport", "SemialgebraicSets", "SimpleGraphs", "StructArrays", "SymEngine_jll", "TreeViews"]
git-tree-sha1 = "6eee1e6e0f5ebe8acf51fafe8b998c2adda87e74"
uuid = "f213a82b-91d6-5c5d-acf7-10f1c761b327"
version = "2.9.2"

[[deps.HostCPUFeatures]]
deps = ["BitTwiddlingConvenienceFunctions", "IfElse", "Libdl", "Static"]
git-tree-sha1 = "eb8fed28f4994600e29beef49744639d985a04b2"
uuid = "3e5b6fbb-0976-4d2c-9146-d79de83f2fb0"
version = "0.1.16"

[[deps.HypergeometricFunctions]]
deps = ["DualNumbers", "LinearAlgebra", "OpenLibm_jll", "SpecialFunctions"]
git-tree-sha1 = "f218fe3736ddf977e0e772bc9a586b2383da2685"
uuid = "34004b35-14d8-5ef3-9330-4cdb6864b03a"
version = "0.3.23"

[[deps.IfElse]]
git-tree-sha1 = "debdd00ffef04665ccbb3e150747a77560e8fad1"
uuid = "615f187c-cbe4-4ef1-ba3b-2fcf58d6d173"
version = "0.1.1"

[[deps.Infiltrator]]
deps = ["InteractiveUtils", "Markdown", "REPL", "UUIDs"]
git-tree-sha1 = "04de041e4590428cccbb026d86e5d670513be2e3"
uuid = "5903a43b-9cc3-4c30-8d17-598619ec4e9b"
version = "1.6.4"

[[deps.IntegerMathUtils]]
git-tree-sha1 = "b8ffb903da9f7b8cf695a8bead8e01814aa24b30"
uuid = "18e54dd8-cb9d-406c-a71d-865a43cbb235"
version = "0.1.2"

[[deps.InteractiveUtils]]
deps = ["Markdown"]
uuid = "b77e0a4c-d291-57a0-90e8-8db25a27a240"

[[deps.IntervalArithmetic]]
deps = ["CRlibm", "EnumX", "FastRounding", "LinearAlgebra", "Markdown", "Random", "RecipesBase", "RoundingEmulator", "SetRounding", "StaticArrays"]
git-tree-sha1 = "f59e639916283c1d2e106d2b00910b50f4dab76c"
uuid = "d1acc4aa-44c8-5952-acd4-ba5d80a2a253"
version = "0.21.2"

[[deps.IntervalTrees]]
git-tree-sha1 = "dc3b97bb5c9cb7c437f74027309f2c2f09a82aaf"
uuid = "524e6230-43b7-53ae-be76-1e9e4d08d11b"
version = "1.1.0"

[[deps.IrrationalConstants]]
git-tree-sha1 = "630b497eafcc20001bba38a4651b327dcfc491d2"
uuid = "92d709cd-6900-40b7-9082-c6be49f344b6"
version = "0.2.2"

[[deps.IterTools]]
git-tree-sha1 = "4ced6667f9974fc5c5943fa5e2ef1ca43ea9e450"
uuid = "c8e1da08-722c-5040-9ed9-7db0dc04731e"
version = "1.8.0"

[[deps.IteratorInterfaceExtensions]]
git-tree-sha1 = "a3f24677c21f5bbe9d2a714f95dcd58337fb2856"
uuid = "82899510-4779-5014-852e-03e436cf321d"
version = "1.0.0"

[[deps.JLLWrappers]]
deps = ["Artifacts", "Preferences"]
git-tree-sha1 = "7e5d6779a1e09a36db2a7b6cff50942a0a7d0fca"
uuid = "692b3bcd-3c85-4b1f-b108-f13ce0eb3210"
version = "1.5.0"

[[deps.JSON]]
deps = ["Dates", "Mmap", "Parsers", "Unicode"]
git-tree-sha1 = "31e996f0a15c7b280ba9f76636b3ff9e2ae58c9a"
uuid = "682c06a0-de6a-54ab-a142-c8b1cf79cde6"
version = "0.21.4"

[[deps.JuMP]]
deps = ["LinearAlgebra", "MacroTools", "MathOptInterface", "MutableArithmetics", "OrderedCollections", "Printf", "SnoopPrecompile", "SparseArrays"]
git-tree-sha1 = "cd161958e8b47f9696a6b03f563afb4e5fe8f703"
uuid = "4076af6c-e467-56ae-b986-b466b2749572"
version = "1.17.0"

    [deps.JuMP.extensions]
    JuMPDimensionalDataExt = "DimensionalData"

    [deps.JuMP.weakdeps]
    DimensionalData = "0703355e-b756-11e9-17c0-8b28908087d0"

[[deps.Krylov]]
deps = ["LinearAlgebra", "Printf", "SparseArrays"]
git-tree-sha1 = "8a6837ec02fe5fb3def1abc907bb802ef11a0729"
uuid = "ba0b0d4f-ebba-5204-a429-3ac8c609bfb7"
version = "0.9.5"

[[deps.LDLFactorizations]]
deps = ["AMD", "LinearAlgebra", "SparseArrays", "Test"]
git-tree-sha1 = "70f582b446a1c3ad82cf87e62b878668beef9d13"
uuid = "40e66cde-538c-5869-a4ad-c39174c6795b"
version = "0.10.1"

[[deps.LRUCache]]
git-tree-sha1 = "5930ef949f30a9a947c69ef6b069c0b1aa27619d"
uuid = "8ac3fa9e-de4c-5943-b1dc-09c6b5f20637"
version = "1.6.0"

[[deps.LaTeXStrings]]
git-tree-sha1 = "50901ebc375ed41dbf8058da26f9de442febbbec"
uuid = "b964fa9f-0449-5b57-a5c2-d3ea65f4040f"
version = "1.3.1"

[[deps.LayoutPointers]]
deps = ["ArrayInterface", "LinearAlgebra", "ManualMemory", "SIMDTypes", "Static", "StaticArrayInterface"]
git-tree-sha1 = "62edfee3211981241b57ff1cedf4d74d79519277"
uuid = "10f19ff3-798f-405d-979b-55457f8fc047"
version = "0.1.15"

[[deps.LazySets]]
deps = ["Distributed", "GLPK", "IntervalArithmetic", "JuMP", "LinearAlgebra", "Random", "ReachabilityBase", "RecipesBase", "Reexport", "Requires", "SharedArrays", "SparseArrays", "StaticArraysCore"]
git-tree-sha1 = "29c6af4477c4282ab8266210138a7da5f87fa998"
uuid = "b4f0291d-fe17-52bc-9479-3d1a343d9043"
version = "2.11.0"

[[deps.LibCURL]]
deps = ["LibCURL_jll", "MozillaCACerts_jll"]
uuid = "b27032c2-a3e7-50c8-80cd-2d36dbcbfd21"
version = "0.6.4"

[[deps.LibCURL_jll]]
deps = ["Artifacts", "LibSSH2_jll", "Libdl", "MbedTLS_jll", "Zlib_jll", "nghttp2_jll"]
uuid = "deac9b47-8bc7-5906-a0fe-35ac56dc84c0"
version = "8.4.0+0"

[[deps.LibGit2]]
deps = ["Base64", "NetworkOptions", "Printf", "SHA"]
uuid = "76f85450-5226-5b5a-8eaa-529ad045b433"

[[deps.LibSSH2_jll]]
deps = ["Artifacts", "Libdl", "MbedTLS_jll"]
uuid = "29816b5a-b9ab-546f-933c-edad1886dfa8"
version = "1.11.0+1"

[[deps.Libdl]]
uuid = "8f399da3-3557-5675-b5ff-fb832c97cbdb"

[[deps.Libiconv_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl"]
git-tree-sha1 = "f9557a255370125b405568f9767d6d195822a175"
uuid = "94ce4f54-9a6c-5748-9c1c-f9c7231a4531"
version = "1.17.0+0"

[[deps.LightXML]]
deps = ["Libdl", "XML2_jll"]
git-tree-sha1 = "3a994404d3f6709610701c7dabfc03fed87a81f8"
uuid = "9c8b4983-aa76-5018-a973-4c85ecc9e179"
version = "0.9.1"

[[deps.LineSearches]]
deps = ["LinearAlgebra", "NLSolversBase", "NaNMath", "Parameters", "Printf"]
git-tree-sha1 = "7bbea35cec17305fc70a0e5b4641477dc0789d9d"
uuid = "d3d80556-e9d4-5f37-9878-2ab0fcc64255"
version = "7.2.0"

[[deps.LinearAlgebra]]
deps = ["Libdl", "OpenBLAS_jll", "libblastrampoline_jll"]
uuid = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"

[[deps.LinearAlgebraX]]
deps = ["LinearAlgebra", "Mods", "Permutations", "Primes", "SimplePolynomials"]
git-tree-sha1 = "89ed93300377e0742ae8a7423f7543c8f5eb73a4"
uuid = "9b3f67b0-2d00-526e-9884-9e4938f8fb88"
version = "0.2.5"

[[deps.LinearOperators]]
deps = ["FastClosures", "LDLFactorizations", "LinearAlgebra", "Printf", "SparseArrays", "TimerOutputs"]
git-tree-sha1 = "a58ab1d18efa0bcf9f0868c6d387e4126dad3e72"
uuid = "5c8ed15e-5a4c-59e4-a42b-c7e8811fb125"
version = "2.5.2"

[[deps.LogExpFunctions]]
deps = ["DocStringExtensions", "IrrationalConstants", "LinearAlgebra"]
git-tree-sha1 = "7d6dd4e9212aebaeed356de34ccf262a3cd415aa"
uuid = "2ab3a3ac-af41-5b50-aa03-7779005ae688"
version = "0.3.26"

    [deps.LogExpFunctions.extensions]
    LogExpFunctionsChainRulesCoreExt = "ChainRulesCore"
    LogExpFunctionsChangesOfVariablesExt = "ChangesOfVariables"
    LogExpFunctionsInverseFunctionsExt = "InverseFunctions"

    [deps.LogExpFunctions.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    ChangesOfVariables = "9e997f8a-9a97-42d5-a9f1-ce6bfc15e2c0"
    InverseFunctions = "3587e190-3f89-42d0-90ee-14403ec27112"

[[deps.Logging]]
uuid = "56ddb016-857b-54e1-b83d-db4d58db5568"

[[deps.LoopVectorization]]
deps = ["ArrayInterface", "CPUSummary", "CloseOpenIntervals", "DocStringExtensions", "HostCPUFeatures", "IfElse", "LayoutPointers", "LinearAlgebra", "OffsetArrays", "PolyesterWeave", "PrecompileTools", "SIMDTypes", "SLEEFPirates", "Static", "StaticArrayInterface", "ThreadingUtilities", "UnPack", "VectorizationBase"]
git-tree-sha1 = "0f5648fbae0d015e3abe5867bca2b362f67a5894"
uuid = "bdcacae8-1622-11e9-2a5c-532679323890"
version = "0.12.166"
weakdeps = ["ChainRulesCore", "ForwardDiff", "SpecialFunctions"]

    [deps.LoopVectorization.extensions]
    ForwardDiffExt = ["ChainRulesCore", "ForwardDiff"]
    SpecialFunctionsExt = "SpecialFunctions"

[[deps.MPC_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPFR_jll", "Pkg"]
git-tree-sha1 = "9618bed470dcb869f944f4fe4a9e76c4c8bf9a11"
uuid = "2ce0c516-f11f-5db3-98ad-e0e1048fbd70"
version = "1.2.1+0"

[[deps.MPFR_jll]]
deps = ["Artifacts", "GMP_jll", "Libdl"]
uuid = "3a97d323-0669-5f0c-9066-3539efd106a3"
version = "4.1.1+4"

[[deps.MacroTools]]
deps = ["Markdown", "Random"]
git-tree-sha1 = "9ee1618cbf5240e6d4e0371d6f24065083f60c48"
uuid = "1914dd2f-81c6-5fcd-8719-6d5c9610ff09"
version = "0.5.11"

[[deps.ManualMemory]]
git-tree-sha1 = "bcaef4fc7a0cfe2cba636d84cda54b5e4e4ca3cd"
uuid = "d125e4d3-2237-4719-b19c-fa641b8a4667"
version = "0.1.8"

[[deps.Markdown]]
deps = ["Base64"]
uuid = "d6f4376e-aef5-505a-96c1-9c027394607a"

[[deps.MathOptInterface]]
deps = ["BenchmarkTools", "CodecBzip2", "CodecZlib", "DataStructures", "ForwardDiff", "JSON", "LinearAlgebra", "MutableArithmetics", "NaNMath", "OrderedCollections", "PrecompileTools", "Printf", "SparseArrays", "SpecialFunctions", "Test", "Unicode"]
git-tree-sha1 = "362ae34a5291a79e16b8eb87b5738532c5e799ff"
uuid = "b8f27783-ece8-5eb3-8dc8-9495eed66fee"
version = "1.23.0"

[[deps.MbedTLS_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "c8ffd9c3-330d-5841-b78e-0817d7145fa1"
version = "2.28.2+0"

[[deps.Meshes]]
deps = ["Bessels", "CircularArrays", "Distances", "LinearAlgebra", "NearestNeighbors", "Random", "Rotations", "SparseArrays", "StaticArrays", "StatsBase", "TransformsBase", "Unitful"]
git-tree-sha1 = "998aaf3949c492f00797f12241100c655a770f1b"
uuid = "eacbb407-ea5a-433e-ab97-5258b1ca43fa"
version = "0.37.0"

    [deps.Meshes.extensions]
    MeshesMakieExt = "Makie"

    [deps.Meshes.weakdeps]
    Makie = "ee78f7c6-11fb-53f2-987a-cfe4a2b5a57a"

[[deps.Missings]]
deps = ["DataAPI"]
git-tree-sha1 = "f66bdc5de519e8f8ae43bdc598782d35a25b1272"
uuid = "e1d29d7a-bbdc-5cf2-9ac0-f12de2c33e28"
version = "1.1.0"

[[deps.MixedSubdivisions]]
deps = ["LinearAlgebra", "MultivariatePolynomials", "ProgressMeter", "StaticArrays"]
git-tree-sha1 = "9849d4a7b24ec3e80dd975dae0df09aed7850840"
uuid = "291d046c-3347-11e9-1e74-c3d251d406c6"
version = "1.1.3"

[[deps.Mmap]]
uuid = "a63ad114-7e13-5084-954f-fe012c677804"

[[deps.Mods]]
git-tree-sha1 = "9d292c7fb23e9a756094f8617a0f10e3b9582f47"
uuid = "7475f97c-0381-53b1-977b-4c60186c8d62"
version = "2.2.0"

[[deps.MozillaCACerts_jll]]
uuid = "14a3606d-f60d-562e-9121-12d972cd8159"
version = "2022.10.11"

[[deps.Multisets]]
git-tree-sha1 = "8d852646862c96e226367ad10c8af56099b4047e"
uuid = "3b2b4ff1-bcff-5658-a3ee-dbcf1ce5ac09"
version = "0.4.4"

[[deps.MultivariatePolynomials]]
deps = ["ChainRulesCore", "DataStructures", "LinearAlgebra", "MutableArithmetics"]
git-tree-sha1 = "6ffb234d6d7c866a75c1879d2099049d3a35a83a"
uuid = "102ac46a-7ee4-5c85-9060-abc95bfdeaa3"
version = "0.5.3"

[[deps.MutableArithmetics]]
deps = ["LinearAlgebra", "SparseArrays", "Test"]
git-tree-sha1 = "806eea990fb41f9b36f1253e5697aa645bf6a9f8"
uuid = "d8a4904e-b15c-11e9-3269-09a3773c0cb0"
version = "1.4.0"

[[deps.NLSolversBase]]
deps = ["DiffResults", "Distributed", "FiniteDiff", "ForwardDiff"]
git-tree-sha1 = "a0b464d183da839699f4c79e7606d9d186ec172c"
uuid = "d41bc354-129a-5804-8e4c-c37616107c6c"
version = "7.8.3"

[[deps.NaNMath]]
deps = ["OpenLibm_jll"]
git-tree-sha1 = "0877504529a3e5c3343c6f8b4c0381e57e4387e4"
uuid = "77ba4419-2d1f-58cd-9bb1-8ffee604a2e3"
version = "1.0.2"

[[deps.NearestNeighbors]]
deps = ["Distances", "StaticArrays"]
git-tree-sha1 = "2c3726ceb3388917602169bed973dbc97f1b51a8"
uuid = "b8a86587-4115-5ab1-83bc-aa920d37bbce"
version = "0.4.13"

[[deps.NetworkOptions]]
uuid = "ca575930-c2e3-43a9-ace4-1e988b2c1908"
version = "1.2.0"

[[deps.OffsetArrays]]
deps = ["Adapt"]
git-tree-sha1 = "2ac17d29c523ce1cd38e27785a7d23024853a4bb"
uuid = "6fe1bfb0-de20-5000-8ca7-80f57d26f881"
version = "1.12.10"

[[deps.OpenBLAS32_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "2fb9ee2dc14d555a6df2a714b86b7125178344c2"
uuid = "656ef2d0-ae68-5445-9ca0-591084a874a2"
version = "0.3.21+0"

[[deps.OpenBLAS_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "Libdl"]
uuid = "4536629a-c528-5b80-bd46-f80d51c5b363"
version = "0.3.21+4"

[[deps.OpenLibm_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "05823500-19ac-5b8b-9628-191a04bc5112"
version = "0.8.1+0"

[[deps.OpenSpecFun_jll]]
deps = ["Artifacts", "CompilerSupportLibraries_jll", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "13652491f6856acfd2db29360e1bbcd4565d04f1"
uuid = "efe28fd5-8261-553b-a9e1-b2916fc3738e"
version = "0.5.5+0"

[[deps.Optim]]
deps = ["Compat", "FillArrays", "ForwardDiff", "LineSearches", "LinearAlgebra", "NLSolversBase", "NaNMath", "Parameters", "PositiveFactorizations", "Printf", "SparseArrays", "StatsBase"]
git-tree-sha1 = "01f85d9269b13fedc61e63cc72ee2213565f7a72"
uuid = "429524aa-4258-5aef-a3af-852621145aeb"
version = "1.7.8"

[[deps.OrderedCollections]]
git-tree-sha1 = "dfdf5519f235516220579f949664f1bf44e741c5"
uuid = "bac558e1-5e72-5ebc-8fee-abe8a469f55d"
version = "1.6.3"

[[deps.PDMats]]
deps = ["LinearAlgebra", "SparseArrays", "SuiteSparse"]
git-tree-sha1 = "949347156c25054de2db3b166c52ac4728cbad65"
uuid = "90014a1f-27ba-587c-ab20-58faa44d9150"
version = "0.11.31"

[[deps.PGFPlotsX]]
deps = ["ArgCheck", "Dates", "DefaultApplication", "DocStringExtensions", "MacroTools", "OrderedCollections", "Parameters", "Requires", "Tables"]
git-tree-sha1 = "3e7a0345b9f37da2cd770a5d47bb5cb6e62c7a81"
uuid = "8314cec4-20b6-5062-9cdb-752b83310925"
version = "1.6.0"

    [deps.PGFPlotsX.extensions]
    ColorsExt = "Colors"
    ContourExt = "Contour"
    MeasurementsExt = "Measurements"
    StatsBaseExt = "StatsBase"

    [deps.PGFPlotsX.weakdeps]
    Colors = "5ae59095-9a9b-59fe-a467-6f913c188581"
    Contour = "d38c429a-6771-53c6-b99e-75d170b6e991"
    Measurements = "eff96d63-e80a-5855-80a2-b1b0885c5ab7"
    StatsBase = "2913bbd2-ae8a-5f71-8c99-4fb6c76f3a91"

[[deps.Parameters]]
deps = ["OrderedCollections", "UnPack"]
git-tree-sha1 = "34c0e9ad262e5f7fc75b10a9952ca7692cfc5fbe"
uuid = "d96e819e-fc66-5662-9728-84c9c7592b0a"
version = "0.12.3"

[[deps.Parsers]]
deps = ["Dates", "PrecompileTools", "UUIDs"]
git-tree-sha1 = "a935806434c9d4c506ba941871b327b96d41f2bf"
uuid = "69de0a69-1ddd-5017-9359-2bf0b02dc9f0"
version = "2.8.0"

[[deps.Permutations]]
deps = ["Combinatorics", "LinearAlgebra", "Random"]
git-tree-sha1 = "c7745750b8a829bc6039b7f1f0981bcda526a946"
uuid = "2ae35dd2-176d-5d53-8349-f30d82d94d4f"
version = "0.4.19"

[[deps.Pkg]]
deps = ["Artifacts", "Dates", "Downloads", "FileWatching", "LibGit2", "Libdl", "Logging", "Markdown", "Printf", "REPL", "Random", "SHA", "Serialization", "TOML", "Tar", "UUIDs", "p7zip_jll"]
uuid = "44cfe95a-1eb2-52ea-b672-e2afdf69b78f"
version = "1.9.2"

[[deps.PlotsOptim]]
deps = ["Colors", "Contour", "DataStructures", "Distributed", "DocStringExtensions", "Infiltrator", "LaTeXStrings", "LinearAlgebra", "Meshes", "PGFPlotsX", "Reexport", "SharedArrays"]
path = "/home/gilles/.julia/dev/PlotsOptim.jl/"
uuid = "57061203-8ea9-4995-b8fb-f2bb2c372b50"
version = "0.1.2"

[[deps.PolyesterWeave]]
deps = ["BitTwiddlingConvenienceFunctions", "CPUSummary", "IfElse", "Static", "ThreadingUtilities"]
git-tree-sha1 = "240d7170f5ffdb285f9427b92333c3463bf65bf6"
uuid = "1d0040c9-8b98-4ee7-8388-3f51789ca0ad"
version = "0.2.1"

[[deps.Polynomials]]
deps = ["LinearAlgebra", "RecipesBase", "Setfield", "SparseArrays"]
git-tree-sha1 = "a9c7a523d5ed375be3983db190f6a5874ae9286d"
uuid = "f27b6e38-b328-58d1-80ce-0feddd5e7a45"
version = "4.0.6"

    [deps.Polynomials.extensions]
    PolynomialsChainRulesCoreExt = "ChainRulesCore"
    PolynomialsFFTWExt = "FFTW"
    PolynomialsMakieCoreExt = "MakieCore"
    PolynomialsMutableArithmeticsExt = "MutableArithmetics"

    [deps.Polynomials.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    FFTW = "7a1cc6ca-52ef-59f5-83cd-3a7055c09341"
    MakieCore = "20f20a25-4f0e-4fdf-b5d1-57303727442b"
    MutableArithmetics = "d8a4904e-b15c-11e9-3269-09a3773c0cb0"

[[deps.PositiveFactorizations]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "17275485f373e6673f7e7f97051f703ed5b15b20"
uuid = "85a6dd25-e78a-55b7-8502-1745935b8125"
version = "0.2.4"

[[deps.PrecompileTools]]
deps = ["Preferences"]
git-tree-sha1 = "03b4c25b43cb84cee5c90aa9b5ea0a78fd848d2f"
uuid = "aea7be01-6a6a-4083-8856-8a6e6704d82a"
version = "1.2.0"

[[deps.Preferences]]
deps = ["TOML"]
git-tree-sha1 = "00805cd429dcb4870060ff49ef443486c262e38e"
uuid = "21216c6a-2e73-6563-6e65-726566657250"
version = "1.4.1"

[[deps.PrettyTables]]
deps = ["Crayons", "LaTeXStrings", "Markdown", "PrecompileTools", "Printf", "Reexport", "StringManipulation", "Tables"]
git-tree-sha1 = "88b895d13d53b5577fd53379d913b9ab9ac82660"
uuid = "08abe8d2-0d0c-5749-adfa-8a2ac140af0d"
version = "2.3.1"

[[deps.Primes]]
deps = ["IntegerMathUtils"]
git-tree-sha1 = "1d05623b5952aed1307bf8b43bec8b8d1ef94b6e"
uuid = "27ebfcd6-29c5-5fa9-bf4b-fb8fc14df3ae"
version = "0.5.5"

[[deps.Printf]]
deps = ["Unicode"]
uuid = "de0858da-6303-5e67-8744-51eddeeeb8d7"

[[deps.Profile]]
deps = ["Printf"]
uuid = "9abbd945-dff8-562f-b5e8-e1ebf5ef1b79"

[[deps.ProgressMeter]]
deps = ["Distributed", "Printf"]
git-tree-sha1 = "00099623ffee15972c16111bcf84c58a0051257c"
uuid = "92933f4c-e287-5a05-a399-4b506db050ca"
version = "1.9.0"

[[deps.ProjectiveVectors]]
deps = ["LinearAlgebra", "StaticArrays"]
git-tree-sha1 = "3ddd2e7221440ec76dc01e787c3d3f5a064037b1"
uuid = "01f381cc-face-5a0a-ade9-ef63dc65d628"
version = "1.1.4"

[[deps.QPSReader]]
deps = ["Logging", "Pkg"]
git-tree-sha1 = "374833c0c1fd5cc623278581bf0c8259d7b35f10"
uuid = "10f199a5-22af-520b-b891-7ce84a7b1bd0"
version = "0.2.1"

[[deps.QuadGK]]
deps = ["DataStructures", "LinearAlgebra"]
git-tree-sha1 = "9ebcd48c498668c7fa0e97a9cae873fbee7bfee1"
uuid = "1fd47b50-473d-5c70-9696-f719f8f3bcdc"
version = "2.9.1"

[[deps.Quaternions]]
deps = ["LinearAlgebra", "Random", "RealDot"]
git-tree-sha1 = "9a46862d248ea548e340e30e2894118749dc7f51"
uuid = "94ee1d12-ae83-5a48-8b1c-48b8ff168ae0"
version = "0.7.5"

[[deps.REPL]]
deps = ["InteractiveUtils", "Markdown", "Sockets", "Unicode"]
uuid = "3fa0cd96-eef1-5676-8a61-b3b8758bbffb"

[[deps.Random]]
deps = ["SHA", "Serialization"]
uuid = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"

[[deps.ReachabilityBase]]
deps = ["ExprTools", "InteractiveUtils", "LinearAlgebra", "Random", "Requires", "SparseArrays"]
git-tree-sha1 = "5bedc5aefd0202e658b6afa3c5a9d6daf0eeecd0"
uuid = "379f33d0-9447-4353-bd03-d664070e549f"
version = "0.2.0"

[[deps.RealDot]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "9f0a1b71baaf7650f4fa8a1d168c7fb6ee41f0c9"
uuid = "c1ae055f-0cd5-4b69-90a6-9a35b1a98df9"
version = "0.1.0"

[[deps.RecipesBase]]
deps = ["PrecompileTools"]
git-tree-sha1 = "5c3d09cc4f31f5fc6af001c250bf1278733100ff"
uuid = "3cdcf5f2-1ef4-517c-9805-6587b60abb01"
version = "1.3.4"

[[deps.Reexport]]
git-tree-sha1 = "45e428421666073eab6f2da5c9d310d99bb12f9b"
uuid = "189a3867-3050-52da-a836-e630ba90ab69"
version = "1.2.2"

[[deps.Requires]]
deps = ["UUIDs"]
git-tree-sha1 = "838a3a4188e2ded87a4f9f184b4b0d78a1e91cb7"
uuid = "ae029012-a4dd-5104-9daa-d747884805df"
version = "1.3.0"

[[deps.RingLists]]
deps = ["Random"]
git-tree-sha1 = "f39da63aa6d2d88e0c1bd20ed6a3ff9ea7171ada"
uuid = "286e9d63-9694-5540-9e3c-4e6708fa07b2"
version = "0.2.8"

[[deps.Rmath]]
deps = ["Random", "Rmath_jll"]
git-tree-sha1 = "f65dcb5fa46aee0cf9ed6274ccbd597adc49aa7b"
uuid = "79098fc4-a85e-5d69-aa6a-4863f24498fa"
version = "0.7.1"

[[deps.Rmath_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl", "Pkg"]
git-tree-sha1 = "6ed52fdd3382cf21947b15e8870ac0ddbff736da"
uuid = "f50d1b31-88e8-58de-be2c-1cc44531875f"
version = "0.4.0+0"

[[deps.Rotations]]
deps = ["LinearAlgebra", "Quaternions", "Random", "StaticArrays"]
git-tree-sha1 = "792d8fd4ad770b6d517a13ebb8dadfcac79405b8"
uuid = "6038ab10-8711-5258-84ad-4b1120ba62dc"
version = "1.6.1"

[[deps.RoundingEmulator]]
git-tree-sha1 = "40b9edad2e5287e05bd413a38f61a8ff55b9557b"
uuid = "5eaf0fd0-dfba-4ccb-bf02-d820a40db705"
version = "0.2.1"

[[deps.SHA]]
uuid = "ea8e919c-243c-51af-8825-aaa63cd721ce"
version = "0.7.0"

[[deps.SIMDTypes]]
git-tree-sha1 = "330289636fb8107c5f32088d2741e9fd7a061a5c"
uuid = "94e857df-77ce-4151-89e5-788b33177be4"
version = "0.1.0"

[[deps.SLEEFPirates]]
deps = ["IfElse", "Static", "VectorizationBase"]
git-tree-sha1 = "3aac6d68c5e57449f5b9b865c9ba50ac2970c4cf"
uuid = "476501e8-09a2-5ece-8869-fb82de89a1fa"
version = "0.6.42"

[[deps.SemialgebraicSets]]
deps = ["CommonSolve", "LinearAlgebra", "MultivariatePolynomials", "MutableArithmetics", "Random"]
git-tree-sha1 = "e2ef2a54ae1a51fc4c5b0c92e3d9ec9e05296e7f"
uuid = "8e049039-38e8-557d-ae3a-bc521ccf6204"
version = "0.3.2"

[[deps.Serialization]]
uuid = "9e88b42a-f829-5b0c-bbe9-9e923198166b"

[[deps.SetRounding]]
git-tree-sha1 = "d7a25e439d07a17b7cdf97eecee504c50fedf5f6"
uuid = "3cc68bcd-71a2-5612-b932-767ffbe40ab0"
version = "0.2.1"

[[deps.Setfield]]
deps = ["ConstructionBase", "Future", "MacroTools", "StaticArraysCore"]
git-tree-sha1 = "e2cc6d8c88613c05e1defb55170bf5ff211fbeac"
uuid = "efcf1570-3423-57d1-acb7-fd33fddbac46"
version = "1.1.1"

[[deps.SharedArrays]]
deps = ["Distributed", "Mmap", "Random", "Serialization"]
uuid = "1a1011a3-84de-559e-8e89-a11a2f7dc383"

[[deps.SimpleGraphs]]
deps = ["AbstractLattices", "Combinatorics", "DataStructures", "IterTools", "LightXML", "LinearAlgebra", "LinearAlgebraX", "Optim", "Primes", "Random", "RingLists", "SimplePartitions", "SimplePolynomials", "SimpleRandom", "SparseArrays", "Statistics"]
git-tree-sha1 = "f65caa24a622f985cc341de81d3f9744435d0d0f"
uuid = "55797a34-41de-5266-9ec1-32ac4eb504d3"
version = "0.8.6"

[[deps.SimplePartitions]]
deps = ["AbstractLattices", "DataStructures", "Permutations"]
git-tree-sha1 = "e9330391d04241eafdc358713b48396619c83bcb"
uuid = "ec83eff0-a5b5-5643-ae32-5cbf6eedec9d"
version = "0.3.1"

[[deps.SimplePolynomials]]
deps = ["Mods", "Multisets", "Polynomials", "Primes"]
git-tree-sha1 = "7063828369cafa93f3187b3d0159f05582011405"
uuid = "cc47b68c-3164-5771-a705-2bc0097375a0"
version = "0.2.17"

[[deps.SimpleRandom]]
deps = ["Distributions", "LinearAlgebra", "Random"]
git-tree-sha1 = "3a6fb395e37afab81aeea85bae48a4db5cd7244a"
uuid = "a6525b86-64cd-54fa-8f65-62fc48bdc0e8"
version = "0.3.1"

[[deps.SnoopPrecompile]]
deps = ["Preferences"]
git-tree-sha1 = "e760a70afdcd461cf01a575947738d359234665c"
uuid = "66db9d55-30c0-4569-8b51-7e840670fc0c"
version = "1.0.3"

[[deps.Sockets]]
uuid = "6462fe0b-24de-5631-8697-dd941f90decc"

[[deps.SortingAlgorithms]]
deps = ["DataStructures"]
git-tree-sha1 = "5165dfb9fd131cf0c6957a3a7605dede376e7b63"
uuid = "a2af1166-a08f-5f64-846c-94a0d3cef48c"
version = "1.2.0"

[[deps.SparseArrays]]
deps = ["Libdl", "LinearAlgebra", "Random", "Serialization", "SuiteSparse_jll"]
uuid = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"

[[deps.SpecialFunctions]]
deps = ["IrrationalConstants", "LogExpFunctions", "OpenLibm_jll", "OpenSpecFun_jll"]
git-tree-sha1 = "e2cfc4012a19088254b3950b85c3c1d8882d864d"
uuid = "276daf66-3868-5448-9aa4-cd146d93841b"
version = "2.3.1"
weakdeps = ["ChainRulesCore"]

    [deps.SpecialFunctions.extensions]
    SpecialFunctionsChainRulesCoreExt = "ChainRulesCore"

[[deps.Static]]
deps = ["IfElse"]
git-tree-sha1 = "f295e0a1da4ca425659c57441bcb59abb035a4bc"
uuid = "aedffcd0-7271-4cad-89d0-dc628f76c6d3"
version = "0.8.8"

[[deps.StaticArrayInterface]]
deps = ["ArrayInterface", "Compat", "IfElse", "LinearAlgebra", "PrecompileTools", "Requires", "SparseArrays", "Static", "SuiteSparse"]
git-tree-sha1 = "5d66818a39bb04bf328e92bc933ec5b4ee88e436"
uuid = "0d7ed370-da01-4f52-bd93-41d350b8b718"
version = "1.5.0"
weakdeps = ["OffsetArrays", "StaticArrays"]

    [deps.StaticArrayInterface.extensions]
    StaticArrayInterfaceOffsetArraysExt = "OffsetArrays"
    StaticArrayInterfaceStaticArraysExt = "StaticArrays"

[[deps.StaticArrays]]
deps = ["LinearAlgebra", "PrecompileTools", "Random", "StaticArraysCore"]
git-tree-sha1 = "5ef59aea6f18c25168842bded46b16662141ab87"
uuid = "90137ffa-7385-5640-81b9-e52037218182"
version = "1.7.0"
weakdeps = ["Statistics"]

    [deps.StaticArrays.extensions]
    StaticArraysStatisticsExt = "Statistics"

[[deps.StaticArraysCore]]
git-tree-sha1 = "36b3d696ce6366023a0ea192b4cd442268995a0d"
uuid = "1e83bf80-4336-4d27-bf5d-d5a4f845583c"
version = "1.4.2"

[[deps.Statistics]]
deps = ["LinearAlgebra", "SparseArrays"]
uuid = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"
version = "1.9.0"

[[deps.StatsAPI]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "1ff449ad350c9c4cbc756624d6f8a8c3ef56d3ed"
uuid = "82ae8749-77ed-4fe6-ae5f-f523153014b0"
version = "1.7.0"

[[deps.StatsBase]]
deps = ["DataAPI", "DataStructures", "LinearAlgebra", "LogExpFunctions", "Missings", "Printf", "Random", "SortingAlgorithms", "SparseArrays", "Statistics", "StatsAPI"]
git-tree-sha1 = "d1bf48bfcc554a3761a133fe3a9bb01488e06916"
uuid = "2913bbd2-ae8a-5f71-8c99-4fb6c76f3a91"
version = "0.33.21"

[[deps.StatsFuns]]
deps = ["HypergeometricFunctions", "IrrationalConstants", "LogExpFunctions", "Reexport", "Rmath", "SpecialFunctions"]
git-tree-sha1 = "f625d686d5a88bcd2b15cd81f18f98186fdc0c9a"
uuid = "4c63d2b9-4356-54db-8cca-17b64c39e42c"
version = "1.3.0"

    [deps.StatsFuns.extensions]
    StatsFunsChainRulesCoreExt = "ChainRulesCore"
    StatsFunsInverseFunctionsExt = "InverseFunctions"

    [deps.StatsFuns.weakdeps]
    ChainRulesCore = "d360d2e6-b24c-11e9-a2a3-2a2ae2dbcce4"
    InverseFunctions = "3587e190-3f89-42d0-90ee-14403ec27112"

[[deps.StringManipulation]]
deps = ["PrecompileTools"]
git-tree-sha1 = "a04cabe79c5f01f4d723cc6704070ada0b9d46d5"
uuid = "892a3eda-7b42-436c-8928-eab12a02cf0e"
version = "0.3.4"

[[deps.StructArrays]]
deps = ["Adapt", "ConstructionBase", "DataAPI", "GPUArraysCore", "StaticArraysCore", "Tables"]
git-tree-sha1 = "0a3db38e4cce3c54fe7a71f831cd7b6194a54213"
uuid = "09ab397b-f2b6-538f-b94a-2f83cf4a842a"
version = "0.6.16"

[[deps.SuiteSparse]]
deps = ["Libdl", "LinearAlgebra", "Serialization", "SparseArrays"]
uuid = "4607b0f0-06f3-5cda-b6b1-a6196a1729e9"

[[deps.SuiteSparse_jll]]
deps = ["Artifacts", "Libdl", "Pkg", "libblastrampoline_jll"]
uuid = "bea87d4a-7f5b-5778-9afe-8cc45184846c"
version = "5.10.1+6"

[[deps.SymEngine_jll]]
deps = ["Artifacts", "GMP_jll", "JLLWrappers", "Libdl", "MPC_jll", "MPFR_jll", "Pkg"]
git-tree-sha1 = "63dd14f9bbac36184162334627431165a13a2220"
uuid = "3428059b-622b-5399-b16f-d347a77089a4"
version = "0.9.0+1"

[[deps.TOML]]
deps = ["Dates"]
uuid = "fa267f1f-6049-4f14-aa54-33bafae1ed76"
version = "1.0.3"

[[deps.TableTraits]]
deps = ["IteratorInterfaceExtensions"]
git-tree-sha1 = "c06b2f539df1c6efa794486abfb6ed2022561a39"
uuid = "3783bdb8-4a98-5b6b-af9a-565f29a5fe9c"
version = "1.0.1"

[[deps.Tables]]
deps = ["DataAPI", "DataValueInterfaces", "IteratorInterfaceExtensions", "LinearAlgebra", "OrderedCollections", "TableTraits"]
git-tree-sha1 = "cb76cf677714c095e535e3501ac7954732aeea2d"
uuid = "bd369af6-aec1-5ad0-b16a-f7cc5008161c"
version = "1.11.1"

[[deps.Tar]]
deps = ["ArgTools", "SHA"]
uuid = "a4e569a6-e804-4fa4-b0f3-eef7a1d5b13e"
version = "1.10.0"

[[deps.Test]]
deps = ["InteractiveUtils", "Logging", "Random", "Serialization"]
uuid = "8dfed614-e22c-5e08-85e1-65c5234f0b40"

[[deps.ThreadingUtilities]]
deps = ["ManualMemory"]
git-tree-sha1 = "eda08f7e9818eb53661b3deb74e3159460dfbc27"
uuid = "8290d209-cae3-49c0-8002-c8c24d57dab5"
version = "0.5.2"

[[deps.TimerOutputs]]
deps = ["ExprTools", "Printf"]
git-tree-sha1 = "f548a9e9c490030e545f72074a41edfd0e5bcdd7"
uuid = "a759f4b9-e2f1-59dc-863e-4aeb61b1ea8f"
version = "0.5.23"

[[deps.TranscodingStreams]]
deps = ["Random", "Test"]
git-tree-sha1 = "9a6ae7ed916312b41236fcef7e0af564ef934769"
uuid = "3bb67fe8-82b1-5028-8e26-92a6c54297fa"
version = "0.9.13"

[[deps.TransformsBase]]
deps = ["AbstractTrees"]
git-tree-sha1 = "0ac5281115de650e5d7902cb1fc9caa41085336a"
uuid = "28dd2a49-a57a-4bfb-84ca-1a49db9b96b8"
version = "1.3.0"

[[deps.TreeViews]]
deps = ["Test"]
git-tree-sha1 = "8d0d7a3fe2f30d6a7f833a5f19f7c7a5b396eae6"
uuid = "a2a6695c-b41b-5b7d-aed9-dbfdeacea5d7"
version = "0.3.0"

[[deps.Tulip]]
deps = ["CodecBzip2", "CodecZlib", "Krylov", "LDLFactorizations", "LinearAlgebra", "LinearOperators", "Logging", "MathOptInterface", "Printf", "QPSReader", "SparseArrays", "SuiteSparse", "TOML", "Test", "TimerOutputs"]
git-tree-sha1 = "01e4cd570b27af0ef0c52e87c57f24bdb0d6b9c7"
uuid = "6dd1b50a-3aae-11e9-10b5-ef983d2400fa"
version = "0.9.5"

[[deps.TypedPolynomials]]
deps = ["LinearAlgebra", "MacroTools", "MultivariatePolynomials", "MutableArithmetics", "Pkg", "Random", "Reexport"]
git-tree-sha1 = "6b4df75cec0d89015a7babe5e2fe2517c96bd5ed"
uuid = "afbbf031-7a57-5f58-a1b9-b774a0fad08d"
version = "0.4.1"

[[deps.UUIDs]]
deps = ["Random", "SHA"]
uuid = "cf7118a7-6976-5b1a-9a39-7adc72f591a4"

[[deps.UnPack]]
git-tree-sha1 = "387c1f73762231e86e0c9c5443ce3b4a0a9a0c2b"
uuid = "3a884ed6-31ef-47d7-9d2a-63182c4928ed"
version = "1.0.2"

[[deps.Unicode]]
uuid = "4ec0a83e-493e-50e2-b9ac-8f72acf5a8f5"

[[deps.Unitful]]
deps = ["Dates", "LinearAlgebra", "Random"]
git-tree-sha1 = "3c793be6df9dd77a0cf49d80984ef9ff996948fa"
uuid = "1986cc42-f94f-5a68-af5c-568840ba703d"
version = "1.19.0"

    [deps.Unitful.extensions]
    ConstructionBaseUnitfulExt = "ConstructionBase"
    InverseFunctionsUnitfulExt = "InverseFunctions"

    [deps.Unitful.weakdeps]
    ConstructionBase = "187b0558-2788-49d3-abe0-74a17ed4e7c9"
    InverseFunctions = "3587e190-3f89-42d0-90ee-14403ec27112"

[[deps.VectorizationBase]]
deps = ["ArrayInterface", "CPUSummary", "HostCPUFeatures", "IfElse", "LayoutPointers", "Libdl", "LinearAlgebra", "SIMDTypes", "Static", "StaticArrayInterface"]
git-tree-sha1 = "7209df901e6ed7489fe9b7aa3e46fb788e15db85"
uuid = "3d5dd08c-fd9d-11e8-17fa-ed2836048c2f"
version = "0.21.65"

[[deps.XML2_jll]]
deps = ["Artifacts", "JLLWrappers", "Libdl", "Libiconv_jll", "Zlib_jll"]
git-tree-sha1 = "801cbe47eae69adc50f36c3caec4758d2650741b"
uuid = "02c8fc9c-b97f-50b9-bbe4-9be30ff0a78a"
version = "2.12.2+0"

[[deps.Zlib_jll]]
deps = ["Libdl"]
uuid = "83775a58-1f1d-513f-b197-d71354ab007a"
version = "1.2.13+0"

[[deps.libblastrampoline_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "8e850b90-86db-534c-a0d3-1478176c7d93"
version = "5.8.0+0"

[[deps.nghttp2_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "8e850ede-7688-5339-a07c-302acd2aaf8d"
version = "1.52.0+1"

[[deps.p7zip_jll]]
deps = ["Artifacts", "Libdl"]
uuid = "3f19e933-33d8-53b3-aaab-bd5110c3b7a0"
version = "17.4.0+0"


==> figures/Project.toml <==
[deps]
Combinatorics = "861a8166-3701-5b0c-9a16-15d98fcdc6aa"
DynamicPolynomials = "7c1d4256-1411-5781-91ec-d7bc3513ac07"
HomotopyContinuation = "f213a82b-91d6-5c5d-acf7-10f1c761b327"
JuMP = "4076af6c-e467-56ae-b986-b466b2749572"
LazySets = "b4f0291d-fe17-52bc-9479-3d1a343d9043"
LinearAlgebra = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"
MultivariatePolynomials = "102ac46a-7ee4-5c85-9060-abc95bfdeaa3"
PlotsOptim = "57061203-8ea9-4995-b8fb-f2bb2c372b50"
Tulip = "6dd1b50a-3aae-11e9-10b5-ef983d2400fa"
TypedPolynomials = "afbbf031-7a57-5f58-a1b9-b774a0fad08d"

